CoinWatch: A Clone-Based Approach For Detecting Vulnerabilities in Cryptocurrencies

Cryptocurrencies have become very popular in recent years. Thousands of new cryptocurrencies have emerged, proposing new and novel techniques that improve on Bitcoin's core innovation of the blockchain data structure and consensus mechanism. However, cryptocurrencies are a major target for cyber-attacks, as they can be sold on exchanges anonymously and most cryptocurrencies have their codebases publicly available. One particular issue is the prevalence of code clones in cryptocurrencies, which may amplify security threats. If a vulnerability is found in one cryptocurrency, it might be propagated into other cloned cryptocurrencies. In this work, we propose a systematic remedy to this problem, and we propose CoinWatch (CW). Given a reported vulnerability at the input, CW uses the code evolution analysis and a clone detection technique for indication of cryptocurrencies that might be vulnerable. We applied CW on 1094 cryptocurrencies using 4 CVEs and obtained 786 true vulnerabilities present in 384 projects, which were confirmed with developers and successfully reported as CVE extensions.

==> code/bcd_dos.txt <==
DoS Vulnerability (Bitcoin Diamond 0.14, validation.cpp)

for (const auto& tx : block.vtx)
    if (!CheckTransaction(*tx, state, <@\textcolor{red} { block.nVersion \& VERSIONBITS\_FORK\_BCD \&\& isBCDBlock,}@> false))
      return state.Invalid(false, state.GetRejectCode(), state.GetRejectReason(),
      strprintf("Transaction check failed (tx hash %s) %s", tx->GetHash().ToString(), state.GetDebugMessage()));
    


==> code/bitstash_dos.txt <==
DoS Vulnerability (Bitcoin Stash, validation.cpp)

if ( <@\textcolor{red}{!CheckRegularTransaction}@>(*tx, state, false)) {
    return state.Invalid(
        false, state.GetRejectCode(), state.GetRejectReason(),
        strprintf("Transaction check failed (txid %s) %s",
                tx->GetId().ToString(), state.GetDebugMessage()));
}
    


==> code/code_evo.txt <==
for each candidate CVE:
  find key_descriptions
  find known_vulnerable_releases

  for each known_vulnerable_releases:
    find_affected_bitcoin_commits as V_b

==> code/dos.txt <==
DoS Vulnerability (Bitcoin 0.14, validation.cpp):

void UpdateCoins(const CTransaction& tx, CCoinsViewCache& inputs, CTxUndo &txundo, int nHeight)
{
    // mark inputs spent
    if (!tx.IsCoinBase()) {
        txundo.vprevout.reserve(tx.vin.size());
        BOOST_FOREACH(const CTxIn &txin, tx.vin) {
            CCoinsModifier coins = inputs.ModifyCoins(txin.prevout.hash);
            unsigned nPos = txin.prevout.n;

            if (nPos >= coins->vout.size() || coins->vout[nPos].IsNull())
                <@\textcolor{red}{assert(false);}@>
            // mark an outpoint spent, and construct undo information
            txundo.vprevout.push_back(CTxInUndo(coins->vout[nPos]));
            coins->Spend(nPos);
            if (coins->vout.size() == 0) {
                CTxInUndo& undo = txundo.vprevout.back();
                undo.nHeight = coins->nHeight;
                undo.fCoinBase = coins->fCoinBase;
                textcolor{red}{undo.nVersion = coins->nVersion;
            }
        }
    }
 }
}

==> code/dos2.txt <==
DoS Vulnerability (Bitcoin 0.14, validation.cpp):

for (const auto& tx : block.vtx)
        <@\textcolor{red}{if (!CheckTransaction(*tx, state, false))}@>
            return state.Invalid(false, state.GetRejectCode(), state.GetRejectReason(), strprintf("Transaction check failed (tx hash %s) %s", tx->GetHash().ToString(), state.GetDebugMessage()));
        }

==> code/doublespend1.txt <==
Double-Spend Vulnerability (Bitcoin 0.15.3, validation.cpp):

void UpdateCoins(const CTransaction& tx, CCoinsViewCache& inputs, CTxUndo &txundo, int nHeight) {
    // mark inputs spent
    if (!tx.IsCoinBase()) {
        txundo.vprevout.reserve(tx.vin.size());
        for (const CTxIn &txin : tx.vin) {
            txundo.vprevout.emplace_back();
            bool is_spent = inputs.SpendCoin(txin.prevout, 
                            &txundo.vprevout.back());                                    
            <@\textcolor{red}{assert(is\_spent);}@>
        }
    }
    // add outputs
    AddCoins(inputs, tx, nHeight);
}


==> code/doublespend2.txt <==
Double-Spend Vulnerability (Bitcoin 0.14, validation.cpp)

for (const auto& tx : block.vtx)
        <@\textcolor{red}{if (!CheckTransaction(*tx, state, false))}@>
            return state.Invalid(false, state.GetRejectCode(), state.GetRejectReason(), strprintf("Transaction check failed (tx hash %s) %s", tx->GetHash().ToString(), state.GetDebugMessage()));
        }

==> code/doublespend3.txt <==
Double-Spend Vulnerability (Bitcoin 0.15.3, coins.cpp)

bool CCoinsViewCache::SpendCoin(const COutPoint &outpoint, Coin* moveout) {
    CCoinsMap::iterator it = FetchCoin(outpoint);
    if (it == cacheCoins.end()) return false;
    cachedCoinsUsage -= it->second.coin.DynamicMemoryUsage();
    if (moveout) {
        *moveout = std::move(it->second.coin);
    }
    if (it->second.flags & CCoinsCacheEntry::FRESH) {
        <@\textcolor{red}{cacheCoins.erase(it);}@>
    } else {
        it->second.flags |= CCoinsCacheEntry::DIRTY;
        it->second.coin.Clear();
    }
    return true;
}
